Correlated Spatiotemporal Evolution of Extreme-Ultraviolet Ribbons and Hard X-rays in a Solar Flare

We analyze the structure and evolution of ribbons from the M7.3 SOL2014-04-18T13 flare using ultraviolet (UV) images from IRIS and SDO/AIA, magnetic data from SDO/HMI, hard X-ray (HXR) images from RHESSI, and light curves from Fermi/GBM, in order to infer properties of coronal magnetic reconnection. As the event progresses, two flare ribbons spread away from the magnetic polarity inversion line. The width of the newly brightened front along the extension of the ribbon is highly intermittent in both space and time, presumably reflecting non-uniformities in the structure and/or dynamics of the flare current sheet. Furthermore, the ribbon width grows most rapidly in regions exhibiting concentrated non-thermal HXR emission, with sharp increases slightly preceding the HXR bursts. The light curve of the ultraviolet emission matches the HXR light curve at photon energies above 25 keV. In other regions the ribbon-width evolution and light curves do not temporally correlate with the HXR emission. This indicates that the production of non-thermal electrons is highly non-uniform within the flare current sheet. Our results suggest a strong connection between the production of non-thermal electrons and the locally enhanced perpendicular extent of flare ribbon fronts, which in turn reflects inhomogeneous structure and/or reconnection dynamics of the current sheet. Despite this variability, the ribbon fronts remain nearly continuous, quasi-one-dimensional features. Thus, although the reconnecting coronal current sheets are highly structured, they remain quasi-two-dimensional and the magnetic energy release occurs systematically, rather than stochastically, through the volume of reconnecting magnetic flux.

==> ribbon_outline.txt <==

			

Fine-scale Structure and Evolution of Solar Flare Ribbons


1.	Introduction

2.	Overview of Observations
2.1	Brief overview of observing instruments (AIA, IRIS, RHESSI) 
2.2	Overview of the SOL-20140418 flare:
a.	spatial evolution indicative of both laminar and chaotic patterns of reconnection energy release: a few snapshots of overall ribbon evolution in AIA and IRIS FOVs, superimposed with a magnetogram, and maybe EUV post-flare loops to illustrate connectivity;
b.	overall temporal (and energetics) evolution:  total light curves in a few wavelengths, AIA, IRIS, RHESSI/Fermi, maybe GOES as well.
c.	brief summary of prior studies, e.g. Brosius et al. work on EIS and IRIS spectral analysis along two slits, and motivation for this study: diagnose fine-scale structures and energetics

3.	Analysis and Results
3.1	determination of flare ribbon fronts and their evolution: snapshot of ribbon front evolution;
3.2	spatial scales and evolution of ribbon sections
a.	demonstration of the method: 
-	curve fitting and determination of the newly brightened ribbon width; 
-	applying the same technique to ribbon fronts determined with different cuts for robustness and uncertainty;
-	maybe some independent reference analysis like AIA (low-reso) for global trend?
b.	time evolution of the ribbon width of the ribbon section of interest: new result
-	plot of the time evolution of the thickness vs. HXR;
-	a graph to indicate the thickest part (lumped together or scattered at various locations?)
-	maybe also analyze/show a different ribbon section as a reference/comparison;
c.	localized UV light curves (AIA and IRIS) vs. total HXR (RHESSI/Fermi) light curves to demonstrate the relation with energetics: very interesting (not often reported) result;
3.3	other types of supporting/reference analysis? Like, some use/integration of prior spatial spectral analysis? localized v_perp? inference of the guide field? 

4	Summary and Discussions
a.  flare reconnection and/or current sheet is non-uniform and highly structured: what is the meaning of the  scale illustrated in this analysis? 

b.	indication that the spatial scale evolution may correlate with HXR energetics; potentially more precise diagnostics of locations of HXR sources with ribbon observations?

c.	higher quality observations (e.g. high tempo-spatial resolution imaging + spectroscopic ) desired;











